The unbearable hardness of unknotting

We prove that deciding if a diagram of the unknot can be untangled using at most $k$ Riedemeister moves (where $k$ is part of the input) is NP-hard. We also prove that several natural questions regarding links in the $3$-sphere are NP-hard, including detecting whether a link contains a trivial sublink with $n$ components, computing the unlinking number of a link, and computing a variety of link invariants related to four-dimensional topology (such as the $4$-ball Euler characteristic, the slicing number, and the $4$-dimensional clasp number).

==> LPhinum.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'LPhinum.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2714.98797318bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48907627)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{LPhinum.pdf}}%
    \put(0.03651955,0.47976165){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$x$}}}%
    \put(0.17892443,0.48012135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\neg x$}}}%
    \put(0.15660882,0.15055837){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.42687522,0.19522199){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.26732693,0.01192131){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0.30473041,0.48012135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$y$}}}%
    \put(0.44710027,0.48012135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\neg y$}}}%
    \put(0.56270114,0.47976165){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$z$}}}%
    \put(0.68244944,0.48012135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\neg z$}}}%
    \put(0.81194623,0.47976165){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$t$}}}%
    \put(0.96860345,0.48012135){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\neg t$}}}%
    \put(0.57927489,0.1410335){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.76083546,0.18871767){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\neg y$}}}%
    \put(0.66261749,0.00173228){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$t$}}}%
  \end{picture}%
\endgroup%


==> WhiteheadDoubleHopfnum.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'WhiteheadDoubleHopfnum.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{3004.65683169bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65222436)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{WhiteheadDoubleHopfnum.pdf}}%
    \put(0.10643158,0.29934538){\color[rgb]{0.8,0.4745098,0.65490196}\makebox(0,0)[b]{\smash{$a_2$}}}%
    \put(0.34834176,0.35335678){\color[rgb]{0.83529412,0.36862745,0}\makebox(0,0)[b]{\smash{$a_1$}}}%
    \put(0.72642153,0.35335678){\color[rgb]{0.83529412,0.36862745,0}\makebox(0,0)[b]{\smash{$a_3$}}}%
    \put(0.90138805,0.31532058){\color[rgb]{0.8,0.4745098,0.65490196}\makebox(0,0)[b]{\smash{$a_4$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{WhiteheadDoubleHopfnum.pdf}}%
    \put(0.40298794,0.54624536){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\cup$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{WhiteheadDoubleHopfnum.pdf}}%
    \put(0.55615417,0.54223228){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$=$}}}%
    %\put(0,0){\includegraphics[width=\unitlength,page=4]{WhiteheadDoubleHopfnum.pdf}}%
  \end{picture}%
\endgroup%


==> Whiteheaddoublenum.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Whiteheaddoublenum.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2629.35916335bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3923522)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Whiteheaddoublenum.pdf}}%
    \put(0.22068056,0.00967441){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{positive twisted (twist knot)}}}%
    \put(0.69953482,0.00253151){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{positive}}}%
    \put(0.92726913,0.00253151){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{negative}}}%
  \end{picture}%
\endgroup%

